Tandem: Securing Keys by Using a Central Server While Preserving Privacy

Users' devices, e.g., smartphones or laptops, are typically incapable of securely storing and processing cryptographic keys. We present Tandem, a novel set of protocols for securing cryptographic keys with support from a central server. Tandem uses one-time-use key-share tokens to preserve users' privacy with respect to a malicious central server. Additionally, Tandem enables users to block their keys if they lose their device, and it enables the server to limit how often an adversary can use an unblocked key. We prove Tandem's security and privacy properties, apply Tandem to attribute-based credentials, and implement a Tandem proof of concept to show that it causes little overhead.

==> data/exp-data.dat <==
difficulty bitlength ObtainServerStart ObtainServerStartError ObtainUserCut ObtainUserCutError ObtainServerChoose ObtainServerChooseError ObtainUserReveal ObtainUserRevealError ObtainServerCheckAndIssue ObtainServerCheckAndIssueError ObtainUserToken ObtainUserTokenError ObtainUserTotal ObtainUserTotalError ObtainServerTotal ObtainServerTotalError ObtainTotal ObtainTotalError GenSharesUser GenSharesUserError GenSharesServerCheck GenSharesServerCheckError GenSharesServerCompute GenSharesServerComputeError GenSharesServerTotal GenSharesServerTotalError GenSharesTotal GenSharesTotalError PaillierEnc PaillierEncError PaillierDec PaillierDecError 
2 2048 0.000003 0.000000 0.005178 0.000005 0.000000 0.000000 0.001686 0.000002 0.003897 0.000003 0.002240 0.000002 0.009103 0.000006 0.003900 0.000003 0.013806 0.000009 0.003495 0.000008 0.007635 0.000008 0.021547 0.000010 0.029182 0.000015 0.032678 0.000021 0.003463 0.000002 0.021544 0.000011 
4 2048 0.000004 0.000000 0.009478 0.000004 0.000000 0.000000 0.002496 0.000001 0.006821 0.000004 0.002437 0.000001 0.014411 0.000005 0.006826 0.000004 0.022060 0.000008 0.003519 0.000004 0.010163 0.000008 0.021536 0.000009 0.031699 0.000015 0.035220 0.000016 0.006919 0.000004 0.021522 0.000012 
6 2048 0.000005 0.000000 0.013983 0.000009 0.000000 0.000000 0.003323 0.000006 0.009779 0.000008 0.002644 0.000002 0.019949 0.000013 0.009785 0.000008 0.030563 0.000019 0.003564 0.000003 0.012718 0.000009 0.021592 0.000014 0.034310 0.000021 0.037875 0.000023 0.010502 0.000004 0.021508 0.000006 
8 2048 0.000006 0.000000 0.018856 0.000009 0.000000 0.000000 0.004123 0.000005 0.012663 0.000005 0.002838 0.000002 0.025817 0.000012 0.012669 0.000005 0.039348 0.000016 0.003588 0.000004 0.015301 0.000008 0.021521 0.000012 0.036821 0.000016 0.040411 0.000017 0.014606 0.000008 0.021538 0.000015 
10 2048 0.000008 0.000000 0.022317 0.000009 0.000000 0.000000 0.004942 0.000004 0.016095 0.000006 0.003039 0.000002 0.030298 0.000011 0.016103 0.000006 0.047224 0.000015 0.003627 0.000003 0.017768 0.000008 0.021523 0.000007 0.039291 0.000013 0.042920 0.000014 0.017297 0.000008 0.021536 0.000011 
12 2048 0.000009 0.000000 0.026718 0.000010 0.000000 0.000000 0.005744 0.000003 0.018555 0.000025 0.003249 0.000004 0.035711 0.000013 0.018564 0.000025 0.055134 0.000032 0.003673 0.000004 0.020690 0.000016 0.021553 0.000011 0.042243 0.000023 0.045918 0.000025 0.021005 0.000010 0.021563 0.000010 
14 2048 0.000010 0.000000 0.030891 0.000011 0.000000 0.000000 0.006565 0.000003 0.021467 0.000007 0.003442 0.000002 0.040898 0.000013 0.021477 0.000007 0.063198 0.000017 0.003704 0.000003 0.022814 0.000010 0.021546 0.000013 0.044361 0.000020 0.048067 0.000020 0.024231 0.000013 0.022282 0.000012 
16 2048 0.000011 0.000000 0.035277 0.000026 0.000000 0.000000 0.007384 0.000006 0.024449 0.000012 0.003656 0.000003 0.046317 0.000030 0.024461 0.000012 0.071586 0.000039 0.003758 0.000006 0.025443 0.000015 0.021573 0.000010 0.047016 0.000022 0.050776 0.000025 0.027697 0.000014 0.021542 0.000012 
18 2048 0.000012 0.000000 0.039446 0.000017 0.000000 0.000000 0.008177 0.000005 0.027323 0.000012 0.003840 0.000002 0.051464 0.000020 0.027336 0.000012 0.079621 0.000028 0.003781 0.000004 0.027925 0.000016 0.021562 0.000025 0.049487 0.000033 0.053270 0.000034 0.031150 0.000019 0.021514 0.000009 
20 2048 0.000014 0.000000 0.043794 0.000038 0.000000 0.000000 0.008998 0.000010 0.030237 0.000013 0.004044 0.000003 0.056837 0.000042 0.030251 0.000013 0.087890 0.000052 0.003817 0.000004 0.030467 0.000020 0.021579 0.000025 0.052046 0.000034 0.055865 0.000035 0.034583 0.000015 0.021511 0.000009 
22 2048 0.000015 0.000000 0.048110 0.000037 0.000000 0.000000 0.009847 0.000010 0.033298 0.000085 0.004249 0.000006 0.062206 0.000049 0.033314 0.000085 0.096346 0.000118 0.003863 0.000004 0.033035 0.000034 0.021668 0.000061 0.054703 0.000080 0.058568 0.000080 0.038047 0.000030 0.021522 0.000019 
24 2048 0.000016 0.000000 0.052284 0.000019 0.000000 0.000000 0.010601 0.000005 0.036076 0.000014 0.004439 0.000003 0.067324 0.000023 0.036093 0.000014 0.104217 0.000033 0.003894 0.000005 0.035513 0.000020 0.021532 0.000009 0.057045 0.000026 0.060941 0.000029 0.041623 0.000036 0.021572 0.000011 
26 2048 0.000018 0.000000 0.059188 0.000027 0.000000 0.000000 0.011418 0.000005 0.039079 0.000016 0.004644 0.000003 0.075251 0.000032 0.039097 0.000016 0.115208 0.000043 0.003942 0.000008 0.038329 0.000016 0.021547 0.000012 0.059876 0.000023 0.063820 0.000027 0.047640 0.000039 0.021598 0.000012 
28 2048 0.000019 0.000000 0.060893 0.000023 0.000000 0.000000 0.012224 0.000005 0.041958 0.000017 0.004853 0.000003 0.077970 0.000027 0.041977 0.000017 0.120754 0.000040 0.003967 0.000004 0.040589 0.000020 0.021545 0.000013 0.062133 0.000028 0.066102 0.000030 0.048518 0.000036 0.021535 0.000009 
30 2048 0.000020 0.000000 0.065201 0.000032 0.000000 0.000000 0.013034 0.000006 0.044877 0.000019 0.005046 0.000004 0.083282 0.000037 0.044898 0.000019 0.129001 0.000048 0.003998 0.000004 0.043137 0.000021 0.021555 0.000015 0.064692 0.000029 0.068692 0.000030 0.052007 0.000024 0.021578 0.000015 
32 2048 0.000022 0.000000 0.069514 0.000034 0.000000 0.000000 0.013855 0.000010 0.047874 0.000041 0.005246 0.000003 0.088614 0.000042 0.047896 0.000041 0.137309 0.000075 0.004042 0.000004 0.045789 0.000026 0.022925 0.000012 0.068714 0.000034 0.072758 0.000035 0.055346 0.000021 0.021632 0.000012 
34 2048 0.000023 0.000000 0.073758 0.000041 0.000000 0.000000 0.014640 0.000006 0.050743 0.000024 0.005444 0.000005 0.093842 0.000045 0.050766 0.000024 0.145432 0.000060 0.004081 0.000004 0.048168 0.000020 0.021532 0.000012 0.069701 0.000028 0.073784 0.000030 0.058740 0.000015 0.021513 0.000010 
36 2048 0.000024 0.000000 0.078037 0.000042 0.000000 0.000000 0.015459 0.000007 0.053676 0.000026 0.005660 0.000006 0.099156 0.000047 0.053701 0.000026 0.153655 0.000063 0.004120 0.000004 0.050683 0.000026 0.021528 0.000009 0.072210 0.000032 0.076332 0.000033 0.062276 0.000051 0.021507 0.000009 
38 2048 0.000026 0.000000 0.086910 0.000033 0.000000 0.000000 0.016275 0.000009 0.056633 0.000031 0.005850 0.000004 0.109035 0.000040 0.056659 0.000031 0.166525 0.000062 0.004150 0.000003 0.053420 0.000024 0.021530 0.000008 0.074951 0.000029 0.079103 0.000031 0.070264 0.000038 0.021603 0.000015 
40 2048 0.000027 0.000000 0.086681 0.000044 0.000000 0.000000 0.017101 0.000010 0.059546 0.000030 0.006049 0.000005 0.109830 0.000053 0.059574 0.000030 0.170225 0.000076 0.004183 0.000004 0.055807 0.000027 0.021553 0.000012 0.077359 0.000037 0.081544 0.000039 0.069433 0.000059 0.021605 0.000014 
42 2048 0.000029 0.000000 0.090764 0.000029 0.000000 0.000000 0.017877 0.000009 0.064492 0.000022 0.006255 0.000003 0.114896 0.000035 0.064521 0.000022 0.180220 0.000052 0.004221 0.000003 0.058382 0.000041 0.021524 0.000009 0.079906 0.000045 0.084129 0.000045 0.072747 0.000036 0.021565 0.000014 
44 2048 0.000030 0.000000 0.095321 0.000076 0.000000 0.000000 0.018728 0.000012 0.065458 0.000034 0.006453 0.000004 0.120501 0.000082 0.065488 0.000034 0.186810 0.000100 0.004262 0.000004 0.060924 0.000029 0.021549 0.000011 0.082473 0.000036 0.086737 0.000037 0.076052 0.000026 0.021526 0.000011 
46 2048 0.000032 0.000000 0.099725 0.000149 0.000000 0.000000 0.019573 0.000015 0.068482 0.000089 0.006671 0.000009 0.125969 0.000161 0.068514 0.000089 0.195306 0.000225 0.004310 0.000006 0.063533 0.000046 0.021591 0.000042 0.085124 0.000080 0.089436 0.000083 0.079782 0.000041 0.021579 0.000012 
48 2048 0.000033 0.000000 0.104919 0.000067 0.000000 0.000000 0.020306 0.000009 0.071165 0.000026 0.006864 0.000016 0.132089 0.000075 0.071199 0.000026 0.204091 0.000092 0.004344 0.000012 0.065938 0.000031 0.021535 0.000016 0.087473 0.000041 0.091818 0.000048 0.084131 0.000045 0.021535 0.000011 
50 2048 0.000034 0.000000 0.108118 0.000042 0.000000 0.000000 0.021180 0.000010 0.074179 0.000030 0.007123 0.000005 0.136422 0.000049 0.074213 0.000030 0.211457 0.000071 0.004374 0.000004 0.068545 0.000034 0.021559 0.000009 0.090105 0.000040 0.094481 0.000042 0.086571 0.000031 0.021562 0.000009 
52 2048 0.000036 0.000000 0.112413 0.000041 0.000000 0.000000 0.021972 0.000012 0.077186 0.000042 0.007258 0.000004 0.141642 0.000050 0.077222 0.000042 0.219687 0.000081 0.004402 0.000005 0.071100 0.000027 0.021546 0.000009 0.092646 0.000033 0.097050 0.000035 0.090013 0.000032 0.021786 0.000010 
54 2048 0.000038 0.000000 0.116741 0.000061 0.000000 0.000000 0.022764 0.000012 0.080061 0.000031 0.007460 0.000006 0.146966 0.000067 0.080100 0.000031 0.227877 0.000084 0.004448 0.000007 0.073667 0.000036 0.021560 0.000011 0.095227 0.000043 0.099676 0.000045 0.093590 0.000047 0.021588 0.000016 
56 2048 0.000039 0.000000 0.120928 0.000056 0.000000 0.000000 0.023548 0.000009 0.082908 0.000034 0.007650 0.000004 0.152126 0.000064 0.082948 0.000034 0.235902 0.000088 0.004476 0.000004 0.076143 0.000051 0.021544 0.000012 0.097686 0.000059 0.102164 0.000060 0.097008 0.000047 0.021543 0.000010 
58 2048 0.000041 0.000000 0.125090 0.000039 0.000000 0.000000 0.024446 0.000009 0.085794 0.000039 0.007938 0.000004 0.157474 0.000046 0.085835 0.000039 0.244109 0.000070 0.004514 0.000004 0.078547 0.000033 0.021604 0.000018 0.100151 0.000043 0.104667 0.000045 0.100417 0.000070 0.021525 0.000010 
60 2048 0.000043 0.000000 0.129615 0.000074 0.000000 0.000000 0.025176 0.000011 0.088893 0.000052 0.008061 0.000005 0.162851 0.000082 0.088936 0.000052 0.252638 0.000113 0.004555 0.000004 0.083732 0.000044 0.021545 0.000010 0.105277 0.000051 0.109833 0.000052 0.103983 0.000045 0.021528 0.000009 
62 2048 0.000044 0.000000 0.133904 0.000088 0.000000 0.000000 0.026023 0.000014 0.091718 0.000036 0.008250 0.000004 0.168178 0.000097 0.091762 0.000036 0.260739 0.000121 0.004587 0.000004 0.083727 0.000045 0.021536 0.000010 0.105263 0.000051 0.109852 0.000052 0.107252 0.000040 0.021528 0.000011 
64 2048 0.000045 0.000000 0.138092 0.000068 0.000000 0.000000 0.026807 0.000020 0.094637 0.000032 0.008458 0.000005 0.173357 0.000078 0.094682 0.000032 0.268863 0.000097 0.004628 0.000004 0.086200 0.000034 0.021523 0.000009 0.107723 0.000039 0.112353 0.000041 0.110757 0.000047 0.021539 0.000010 


==> data/exp-data.txt <==
difficulty bitlength ObtainServerStart ObtainServerStartError ObtainUserCut ObtainUserCutError ObtainServerChoose ObtainServerChooseError ObtainUserReveal ObtainUserRevealError ObtainServerCheckAndIssue ObtainServerCheckAndIssueError ObtainUserToken ObtainUserTokenError ObtainUserTotal ObtainUserTotalError ObtainServerTotal ObtainServerTotalError ObtainTotal ObtainTotalError GenSharesUser GenSharesUserError GenSharesServerCheck GenSharesServerCheckError GenSharesServerCompute GenSharesServerComputeError GenSharesServerTotal GenSharesServerTotalError GenSharesTotal GenSharesTotalError PaillierEnc PaillierEncError PaillierDec PaillierDecError 
2 2048 0.000003 0.000000 0.005178 0.000005 0.000000 0.000000 0.001686 0.000002 0.003897 0.000003 0.002240 0.000002 0.009103 0.000006 0.003900 0.000003 0.013806 0.000009 0.003495 0.000008 0.007635 0.000008 0.021547 0.000010 0.029182 0.000015 0.032678 0.000021 0.003463 0.000002 0.021544 0.000011 
4 2048 0.000004 0.000000 0.009478 0.000004 0.000000 0.000000 0.002496 0.000001 0.006821 0.000004 0.002437 0.000001 0.014411 0.000005 0.006826 0.000004 0.022060 0.000008 0.003519 0.000004 0.010163 0.000008 0.021536 0.000009 0.031699 0.000015 0.035220 0.000016 0.006919 0.000004 0.021522 0.000012 
6 2048 0.000005 0.000000 0.013983 0.000009 0.000000 0.000000 0.003323 0.000006 0.009779 0.000008 0.002644 0.000002 0.019949 0.000013 0.009785 0.000008 0.030563 0.000019 0.003564 0.000003 0.012718 0.000009 0.021592 0.000014 0.034310 0.000021 0.037875 0.000023 0.010502 0.000004 0.021508 0.000006 
8 2048 0.000006 0.000000 0.018856 0.000009 0.000000 0.000000 0.004123 0.000005 0.012663 0.000005 0.002838 0.000002 0.025817 0.000012 0.012669 0.000005 0.039348 0.000016 0.003588 0.000004 0.015301 0.000008 0.021521 0.000012 0.036821 0.000016 0.040411 0.000017 0.014606 0.000008 0.021538 0.000015 
10 2048 0.000008 0.000000 0.022317 0.000009 0.000000 0.000000 0.004942 0.000004 0.016095 0.000006 0.003039 0.000002 0.030298 0.000011 0.016103 0.000006 0.047224 0.000015 0.003627 0.000003 0.017768 0.000008 0.021523 0.000007 0.039291 0.000013 0.042920 0.000014 0.017297 0.000008 0.021536 0.000011 
12 2048 0.000009 0.000000 0.026718 0.000010 0.000000 0.000000 0.005744 0.000003 0.018555 0.000025 0.003249 0.000004 0.035711 0.000013 0.018564 0.000025 0.055134 0.000032 0.003673 0.000004 0.020690 0.000016 0.021553 0.000011 0.042243 0.000023 0.045918 0.000025 0.021005 0.000010 0.021563 0.000010 
14 2048 0.000010 0.000000 0.030891 0.000011 0.000000 0.000000 0.006565 0.000003 0.021467 0.000007 0.003442 0.000002 0.040898 0.000013 0.021477 0.000007 0.063198 0.000017 0.003704 0.000003 0.022814 0.000010 0.021546 0.000013 0.044361 0.000020 0.048067 0.000020 0.024231 0.000013 0.022282 0.000012 
16 2048 0.000011 0.000000 0.035277 0.000026 0.000000 0.000000 0.007384 0.000006 0.024449 0.000012 0.003656 0.000003 0.046317 0.000030 0.024461 0.000012 0.071586 0.000039 0.003758 0.000006 0.025443 0.000015 0.021573 0.000010 0.047016 0.000022 0.050776 0.000025 0.027697 0.000014 0.021542 0.000012 
18 2048 0.000012 0.000000 0.039446 0.000017 0.000000 0.000000 0.008177 0.000005 0.027323 0.000012 0.003840 0.000002 0.051464 0.000020 0.027336 0.000012 0.079621 0.000028 0.003781 0.000004 0.027925 0.000016 0.021562 0.000025 0.049487 0.000033 0.053270 0.000034 0.031150 0.000019 0.021514 0.000009 
20 2048 0.000014 0.000000 0.043794 0.000038 0.000000 0.000000 0.008998 0.000010 0.030237 0.000013 0.004044 0.000003 0.056837 0.000042 0.030251 0.000013 0.087890 0.000052 0.003817 0.000004 0.030467 0.000020 0.021579 0.000025 0.052046 0.000034 0.055865 0.000035 0.034583 0.000015 0.021511 0.000009 
22 2048 0.000015 0.000000 0.048110 0.000037 0.000000 0.000000 0.009847 0.000010 0.033298 0.000085 0.004249 0.000006 0.062206 0.000049 0.033314 0.000085 0.096346 0.000118 0.003863 0.000004 0.033035 0.000034 0.021668 0.000061 0.054703 0.000080 0.058568 0.000080 0.038047 0.000030 0.021522 0.000019 
24 2048 0.000016 0.000000 0.052284 0.000019 0.000000 0.000000 0.010601 0.000005 0.036076 0.000014 0.004439 0.000003 0.067324 0.000023 0.036093 0.000014 0.104217 0.000033 0.003894 0.000005 0.035513 0.000020 0.021532 0.000009 0.057045 0.000026 0.060941 0.000029 0.041623 0.000036 0.021572 0.000011 
26 2048 0.000018 0.000000 0.059188 0.000027 0.000000 0.000000 0.011418 0.000005 0.039079 0.000016 0.004644 0.000003 0.075251 0.000032 0.039097 0.000016 0.115208 0.000043 0.003942 0.000008 0.038329 0.000016 0.021547 0.000012 0.059876 0.000023 0.063820 0.000027 0.047640 0.000039 0.021598 0.000012 
28 2048 0.000019 0.000000 0.060893 0.000023 0.000000 0.000000 0.012224 0.000005 0.041958 0.000017 0.004853 0.000003 0.077970 0.000027 0.041977 0.000017 0.120754 0.000040 0.003967 0.000004 0.040589 0.000020 0.021545 0.000013 0.062133 0.000028 0.066102 0.000030 0.048518 0.000036 0.021535 0.000009 
30 2048 0.000020 0.000000 0.065201 0.000032 0.000000 0.000000 0.013034 0.000006 0.044877 0.000019 0.005046 0.000004 0.083282 0.000037 0.044898 0.000019 0.129001 0.000048 0.003998 0.000004 0.043137 0.000021 0.021555 0.000015 0.064692 0.000029 0.068692 0.000030 0.052007 0.000024 0.021578 0.000015 
32 2048 0.000022 0.000000 0.069514 0.000034 0.000000 0.000000 0.013855 0.000010 0.047874 0.000041 0.005246 0.000003 0.088614 0.000042 0.047896 0.000041 0.137309 0.000075 0.004042 0.000004 0.045789 0.000026 0.022925 0.000012 0.068714 0.000034 0.072758 0.000035 0.055346 0.000021 0.021632 0.000012 
34 2048 0.000023 0.000000 0.073758 0.000041 0.000000 0.000000 0.014640 0.000006 0.050743 0.000024 0.005444 0.000005 0.093842 0.000045 0.050766 0.000024 0.145432 0.000060 0.004081 0.000004 0.048168 0.000020 0.021532 0.000012 0.069701 0.000028 0.073784 0.000030 0.058740 0.000015 0.021513 0.000010 
36 2048 0.000024 0.000000 0.078037 0.000042 0.000000 0.000000 0.015459 0.000007 0.053676 0.000026 0.005660 0.000006 0.099156 0.000047 0.053701 0.000026 0.153655 0.000063 0.004120 0.000004 0.050683 0.000026 0.021528 0.000009 0.072210 0.000032 0.076332 0.000033 0.062276 0.000051 0.021507 0.000009 
38 2048 0.000026 0.000000 0.086910 0.000033 0.000000 0.000000 0.016275 0.000009 0.056633 0.000031 0.005850 0.000004 0.109035 0.000040 0.056659 0.000031 0.166525 0.000062 0.004150 0.000003 0.053420 0.000024 0.021530 0.000008 0.074951 0.000029 0.079103 0.000031 0.070264 0.000038 0.021603 0.000015 
40 2048 0.000027 0.000000 0.086681 0.000044 0.000000 0.000000 0.017101 0.000010 0.059546 0.000030 0.006049 0.000005 0.109830 0.000053 0.059574 0.000030 0.170225 0.000076 0.004183 0.000004 0.055807 0.000027 0.021553 0.000012 0.077359 0.000037 0.081544 0.000039 0.069433 0.000059 0.021605 0.000014 
42 2048 0.000029 0.000000 0.090764 0.000029 0.000000 0.000000 0.017877 0.000009 0.064492 0.000022 0.006255 0.000003 0.114896 0.000035 0.064521 0.000022 0.180220 0.000052 0.004221 0.000003 0.058382 0.000041 0.021524 0.000009 0.079906 0.000045 0.084129 0.000045 0.072747 0.000036 0.021565 0.000014 
44 2048 0.000030 0.000000 0.095321 0.000076 0.000000 0.000000 0.018728 0.000012 0.065458 0.000034 0.006453 0.000004 0.120501 0.000082 0.065488 0.000034 0.186810 0.000100 0.004262 0.000004 0.060924 0.000029 0.021549 0.000011 0.082473 0.000036 0.086737 0.000037 0.076052 0.000026 0.021526 0.000011 
46 2048 0.000032 0.000000 0.099725 0.000149 0.000000 0.000000 0.019573 0.000015 0.068482 0.000089 0.006671 0.000009 0.125969 0.000161 0.068514 0.000089 0.195306 0.000225 0.004310 0.000006 0.063533 0.000046 0.021591 0.000042 0.085124 0.000080 0.089436 0.000083 0.079782 0.000041 0.021579 0.000012 
48 2048 0.000033 0.000000 0.104919 0.000067 0.000000 0.000000 0.020306 0.000009 0.071165 0.000026 0.006864 0.000016 0.132089 0.000075 0.071199 0.000026 0.204091 0.000092 0.004344 0.000012 0.065938 0.000031 0.021535 0.000016 0.087473 0.000041 0.091818 0.000048 0.084131 0.000045 0.021535 0.000011 
50 2048 0.000034 0.000000 0.108118 0.000042 0.000000 0.000000 0.021180 0.000010 0.074179 0.000030 0.007123 0.000005 0.136422 0.000049 0.074213 0.000030 0.211457 0.000071 0.004374 0.000004 0.068545 0.000034 0.021559 0.000009 0.090105 0.000040 0.094481 0.000042 0.086571 0.000031 0.021562 0.000009 
52 2048 0.000036 0.000000 0.112413 0.000041 0.000000 0.000000 0.021972 0.000012 0.077186 0.000042 0.007258 0.000004 0.141642 0.000050 0.077222 0.000042 0.219687 0.000081 0.004402 0.000005 0.071100 0.000027 0.021546 0.000009 0.092646 0.000033 0.097050 0.000035 0.090013 0.000032 0.021786 0.000010 
54 2048 0.000038 0.000000 0.116741 0.000061 0.000000 0.000000 0.022764 0.000012 0.080061 0.000031 0.007460 0.000006 0.146966 0.000067 0.080100 0.000031 0.227877 0.000084 0.004448 0.000007 0.073667 0.000036 0.021560 0.000011 0.095227 0.000043 0.099676 0.000045 0.093590 0.000047 0.021588 0.000016 
56 2048 0.000039 0.000000 0.120928 0.000056 0.000000 0.000000 0.023548 0.000009 0.082908 0.000034 0.007650 0.000004 0.152126 0.000064 0.082948 0.000034 0.235902 0.000088 0.004476 0.000004 0.076143 0.000051 0.021544 0.000012 0.097686 0.000059 0.102164 0.000060 0.097008 0.000047 0.021543 0.000010 
58 2048 0.000041 0.000000 0.125090 0.000039 0.000000 0.000000 0.024446 0.000009 0.085794 0.000039 0.007938 0.000004 0.157474 0.000046 0.085835 0.000039 0.244109 0.000070 0.004514 0.000004 0.078547 0.000033 0.021604 0.000018 0.100151 0.000043 0.104667 0.000045 0.100417 0.000070 0.021525 0.000010 
60 2048 0.000043 0.000000 0.129615 0.000074 0.000000 0.000000 0.025176 0.000011 0.088893 0.000052 0.008061 0.000005 0.162851 0.000082 0.088936 0.000052 0.252638 0.000113 0.004555 0.000004 0.083732 0.000044 0.021545 0.000010 0.105277 0.000051 0.109833 0.000052 0.103983 0.000045 0.021528 0.000009 
62 2048 0.000044 0.000000 0.133904 0.000088 0.000000 0.000000 0.026023 0.000014 0.091718 0.000036 0.008250 0.000004 0.168178 0.000097 0.091762 0.000036 0.260739 0.000121 0.004587 0.000004 0.083727 0.000045 0.021536 0.000010 0.105263 0.000051 0.109852 0.000052 0.107252 0.000040 0.021528 0.000011 
64 2048 0.000045 0.000000 0.138092 0.000068 0.000000 0.000000 0.026807 0.000020 0.094637 0.000032 0.008458 0.000005 0.173357 0.000078 0.094682 0.000032 0.268863 0.000097 0.004628 0.000004 0.086200 0.000034 0.021523 0.000009 0.107723 0.000039 0.112353 0.000041 0.110757 0.000047 0.021539 0.000010 

